Resolution-of-identity approach to Hartree-Fock, hybrid density functionals, RPA, MP2, and \textit{GW} with numeric atom-centered orbital basis functions

Efficient implementations of electronic structure methods are essential for first-principles modeling of molecules and solids. We here present a particularly efficient common framework for methods beyond semilocal density-functional theory, including Hartree-Fock (HF), hybrid density functionals, random-phase approximation (RPA), second-order M{\o}ller-Plesset perturbation theory (MP2), and the $GW$ method. This computational framework allows us to use compact and accurate numeric atom-centered orbitals (popular in many implementations of semilocal density-functional theory) as basis functions. The essence of our framework is to employ the "resolution of identity (RI)" technique to facilitate the treatment of both the two-electron Coulomb repulsion integrals (required in all these approaches) as well as the linear density-response function (required for RPA and $GW$). This is possible because these quantities can be expressed in terms of products of single-particle basis functions, which can in turn be expanded in a set of auxiliary basis functions (ABFs). The construction of ABFs lies at the heart of the RI technique, and here we propose a simple prescription for constructing the ABFs which can be applied regardless of whether the underlying radial functions have a specific analytical shape (e.g., Gaussian) or are numerically tabulated. We demonstrate the accuracy of our RI implementation for Gaussian and NAO basis functions, as well as the convergence behavior of our NAO basis sets for the above-mentioned methods. Benchmark results are presented for the ionization energies of 50 selected atoms and molecules from the G2 ion test set as obtained with $GW$ and MP2 self-energy methods, and the G2-I atomization energies as well as the S22 molecular interaction energies as obtained with the RPA method.

==> graphs/N2.hf.cc-pV6Z_ref.dat <==
0.7 27.64033217 27.64021088
0.8 7.90911272 7.90895703
0.85 2.39779062 2.39764474
0.9 -1.21246342 -1.21260764
0.95 -3.42835280 -3.42849065
1.0 -4.62408839 -4.62422125
1.02 -4.88150983 -4.88164101
1.025 -4.92913396 -4.92926474
1.03 -4.97048953 -4.97061992
1.035 -5.00577733 -5.00590734
1.04 -5.03519360 -5.03532323
1.045 -5.05892828 -5.05905755
1.05 -5.07716541 -5.07729432
1.055 -5.09008372 -5.09021227
1.06 -5.09785763 -5.09798583
1.065 -5.10065601 -5.10078386
1.07 -5.09864305 -5.09877058
1.075 -5.09197768 -5.09210487
1.08 -5.08081435 -5.08094121
1.085 -5.06530408 -5.06543062
1.095 -5.02182199 -5.02194788
1.1 -4.99412922 -4.99424799
1.105 -4.96264958 -4.96277485
1.12 -4.84676312 -4.84688750
1.14 -4.64668886 -4.64681206
1.16 -4.40100601 -4.40112809
1.18 -4.11603226 -4.11615322
1.2 -3.79738909 -3.79750894
1.3 -1.85591076 -1.85602496
1.4 0.37440270 0.37429375
1.6 4.83356644 4.83347090
1.8 8.74883448 8.74874197
2.0 11.98727192 11.98717489
2.4 16.71918516 16.71909316
3.2 21.80078821 21.80071336
4.0 24.14049910 24.14044458
5.0 25.60986432 25.60983453

